AE-DISC: Automorphism Ensemble Direct-Invocation Successive Cancellation for Low-Latency Decoding

Emerging applications in hyper-reliable low-latency communication (HRLLC) demand channel decoders that deliver deterministic performance under stringent latency and reliability constraints. While Polar codes are well suited for this scenario due to their strong error-correction capability, conventional successive cancellation (SC) decoding exhibits inherent serial dependencies that lead to high decoding latency. This paper presents the automorphism ensemble direct-invocation successive cancellation (AE-DISC) decoder, a low-latency framework that enables the concurrent computation of the left and right decoding subtrees in the SC process, yielding substantial speed-ups. By exploiting permutation automorphisms, AE-DISC decoding further improves error-correction performance. Simulation results demonstrate that AE-DISC attains up to 1.4 dB gain over the 5G SC baseline and surpasses layered min-sum (LMS) low-density parity-check (LDPC) decoders at a frame error rate (FER) of $10^{-6}$, while maintaining fixed algorithmic complexity. Both theoretical analysis and application-specific integrated circuit (ASIC) synthesis results further show up to 2 times decoding speed-up relative to fast simplified successive cancellation (FSSC).

==> data/RM/aed_spae_128_64.csv <==
SNR_5G,FER_5G,SNR_P8,FER_P8,SNR_P16,FER_P16,SNR_P32,FER_P32,SNR_SCL8,FER_SCL8,SNR_LDPC_10,FER_LDPC_10,SNR_LDPC_5,FER_LDPC_5,SNR_LDPC_20,FER_LDPC_20,SNR_AED8,FER_AED8,SNR_AED16,FER_AED16,SNR_SC_RM,FER_SC_RM,SNR_SCL8_RM,FER_SCL8_RM,SNR_PPV_RM,FER_PPV_RM
3,0.0299,2,0.221499994,2,0.125,2,0.078500003,3,0.0104,3,0.0709,3,0.1381,3,0.0432,2,0.0405,2,0.0264,4,0.007926941,3,0.00500488,1,8.47E-02
3.5,0.00766,2.5,0.092500001,2.5,0.044599999,2.5,0.0233,3.5,0.00321,3.5,0.0227,3.5,0.0552,3.5,0.0106,2.5,0.00875,2.5,5.67E-03,4.5,0.0017217,3.5,0.00066121,1.5,2.37E-02
4,0.00206,3,0.0328,3,0.011569918,3,0.005020776,4,0.00101,4,0.0071,4,0.0214,4,0.002525,3E+00,0.00248296,3,1.02E-03,5,0.000239054,4,9.54E-05,2,4.35E-03
4.5,0.000469,3.5,0.008123865,3.5,0.002707988,3.5,0.000766037,4.5,0.000287,4.5,0.0014857,4.5,0.00505,4.5,0.00043478,3.5,2.19E-04,3.5,0.000102738,5.5,2.29E-05,4.5,8.12E-06,2.5,4.87E-04
5,0.000103,4,0.001448604,4,0.000227572,4,5.32E-05,5,6.77E-05,5,0.00025,5,0.0012625,5,5.77E-05,4,2.01E-05,4,1.16E-05,6,1.65E-06,5,3.64E-07,3,3.06E-05
5.5,1.71E-05,4.5,0.00012946,4.5,1.54E-05,4.5,2.91E-06,5.5,1.43E-05,5.5,3.89E-05,5.5,0.00022222,5.5,6.71E-06,4.5,1.16E-06,4.5,8.94E-07,6.5,5.45E-08,5.5,7.67E-09,3.5,9.85E-07
6,3.47E-06,5,9.52E-06,5,5.79E-07,5,1.52E-07,6,2.83E-06,6,4.37E-06,6,3.65E-05,6,6.3E-07,5E+00,9.41E-08,5,,,,,,4,1.46E-08
6.5,4.26E-07,5.5,4.6E-07,5.5,2.18E-08,5.5,3.33E-09,6.5,3.37E-07,6.5,4.4E-07,6.5,4.08E-06,6.5,4E-08,,,5.5,,,,,,4.5,9.00E-11
7,3.75E-08,6,1.06E-08,,,,,7,3.25E-08,7,5E-08,7,4.3E-07,,,,,6,,,,,,5,2.02E-13
,,,,,,,,,,,,7.5,3E-08,,,,,,,,,,,,

==> data/RM/aed_spae_256_163.csv <==
SNR_5G,FER_5G,SNR_P8,FER_P8,SNR_P16,FER_P16,SNR_P32,FER_P32,SNR_SCL8,FER_SCL8,SNR_AED8,FER_AED8,SNR_AED16,FER_AED16,SNR_LDPC_5,FER_LDPC_5,SNR_LDPC_10,FER_LDPC_10,SNR_LDPC_20,FER_LDPC_20,SNR_SC_RM,FER_SC_RM,SNR_SCL8_RM,FER_SCL8_RM,SNR_PPV_RM,FER_PPV_RM
3,3.79E-02,3.5,0.055300001,3.5,0.022700001,3.5,0.010720817,3.5,3.8E-03,3.5,0.003318971,3.5,0.000545191,0,9.99E-01,0,9.98E-01,0,9.96E-01,3.5,0.12846883,3,0.05570475,1,2.87E-01
3.5,1.13E-02,4,8.66E-03,4,0.002687082,4,0.000833973,4,8.38E-04,4,0.000159704,4,2.59E-05,0.5,9.95E-01,0.5,9.85E-01,0.5,9.76E-01,4,0.04001872,3.5,0.01220703,1.5,7.59E-02
4,2.08E-03,4.5,7.03E-04,4.5,0.000161082,4.5,2.63E-05,4.5,1.79E-04,4.5,4.36E-06,4.5,3.29E-07,1,9.73E-01,1E+00,9.33E-01,1,8.98E-01,4.5,0.00782267,4,1.42E-03,2,9.52E-03
4.5,3.64E-04,5,3.22E-05,5E+00,3.82E-06,5,2.29E-07,5,3.01E-05,5,4.46E-08,,,1.5,8.89E-01,1.5,7.68E-01,1.5,7.04E-01,5,8.75E-04,4.5,7.3E-05,2.5,4.84E-04
5,5.86E-05,5.5,9.61E-07,5.5E+00,4.9E-08,5.2,2.93E-08,5.5,4.13E-06,,,,,2,7E-01,2,4.94E-01,2,3.98E-01,5.5,6.61E-05,5,2.71E-06,3,8.51E-06
5.5,7.08E-06,5.8,1.34E-07,,,,,6,4.41E-07,,,,,2.5,4.05E-01,2.5,2.15E-01,2.5,1.48E-01,6,2.96E-06,5.5,3.11E-08,3.5,4.35E-08
6,9.05E-07,6,1.6E-08,,,,,6.5,6.43E-08,,,,,3,1.67E-01,3E+00,6.07E-02,3,3.06E-02,6.5,6.99E-08,,,4,5.38E-11
6.5,8.48E-08,,,,,,,,,,,,,3.5,4.37E-02,3.5,8.99E-03,3.5,3.45E-03,,,,,4.5,1.32E-14
,,,,,,,,,,,,,,4,6.91E-03,4,8.37E-04,4,2.06E-04,,,,,,
,,,,,,,,,,,,,,4.5,7.07E-04,4.5,5.8E-05,4.5,1.7E-05,,,,,,
,,,,,,,,,,,,,,5,6.09E-05,5,3.48E-06,5,6.4E-07,,,,,,
,,,,,,,,,,,,,,5.5,4.41E-06,5.5,2E-07,5.5,4.27E-08,,,,,,
,,,,,,,,,,,,,,6,2.2E-07,6,1.6E-08,,,,,,,,
,,,,,,,,,,,,,,6.5,1.98E-08,,,,,,,,,,

==> data/RM/complexity.csv <==
N,K,SC,GMC,LDPC_5,LDPC_10,LDPC_20,AED-8,SPAE-8,AED-16,SPAE-16,AED-32,SPAE-32,GMC_N,LDPC_5_N,LDPC_10_N,LDPC_20_N,AED-8_N,SPAE-8_N,AED-16_N,SPAE-16_N,AED-32_N,SPAE-32_N
128,64,896,878,9020,18040,36080,9071,8559,18143,17119,36287,34239,1.0,10.273349,20.546697,41.093394,10.331435,9.748292,20.664009,19.497722,41.329157,38.996583
256,163,2048,1788,18200,36400,72800,18399,17375,36799,34751,73599,69503,1.0,10.178971,20.357942,40.715884,10.290268,9.717562,20.581096,19.435682,41.162752,38.871924

==> data/RM/output_plot128_BER.csv <==
SNR_5G,BER_5G,SNR_P8,BER_P8,SNR_P16,BER_P16,SNR_P32,BER_P32,SNR_SCL8,BER_SCL8,SNR_LDPC_10,BER_LDPC_10,SNR_LDPC_5,BER_LDPC_5,SNR_LDPC_20,BER_LDPC_20,SNR_AED8,BER_AED8,SNR_AED16,BER_AED16,SNR_SC_RM,BER_SC_RM,SNR_SCL8_RM,BER_SCL8_RM
3,0.00326,2,0.07711406,2,0.04967448,2,0.03002656,3,0.000718,3,0.013592,3,0.020066,3,0.0091141,2,0.01576562,2,0.00979844,4,0.00293096,3,0.00178909
3.5,0.000895,2.5,0.03181563,2.5,0.01648125,2.5,0.00867031,3.5,0.000197,3.5,0.004225,3.5,0.0076891,3.5,0.0023297,2.5,0.0034375,2.5,0.00204522,4.5,0.00062108,3.5,0.00024955
4,0.000197,3,0.01004063,3.00E+00,4.34E-03,3,0.00177459,4,6.82E-05,4,0.0012805,4,0.0028281,4,0.00048867,3,0.00081548,3,0.00037036,5,8.30E-05,4,3.07E-05
4.5,4.04E-05,3.5,2.91E-03,3.50E+00,1.05E-03,3.5,2.48E-04,4.5,1.81E-05,4.5,0.00026362,4.5,0.00060625,4.5,8.37E-05,3.5,8.15E-05,3.5,3.56E-05,5.5,8.35E-06,4.5,2.97E-06
5,7.69E-06,4,4.42E-04,4.00E+00,8.19E-05,4,1.65E-05,5,4.29E-06,5,4.23E-05,5,0.00014023,5,1.16E-05,4,7.49E-06,4,3.48E-06,6,5.37E-07,5,1.38E-07
5.5,1.21E-06,4.5,5.10E-05,4.50E+00,5.30E-06,4.5,9.58E-07,5.5,8.87E-07,5.5,6.82E-06,5.5,2.58E-05,5.5,1.35E-06,4.5,3.56E-07,4.5,2.93E-07,6.5,1.90E-08,5.5,2.67E-09
6,2.40E-07,5,3.61E-06,5,1.83E-07,5,5.06E-08,6,1.79E-07,6,7.05E-07,6,3.89E-06,6,1.21E-07,5,3.23E-08,,,,,,
6.5,2.72E-08,5.5,1.49E-07,5.5,7.15E-09,5.5,9.44E-10,6.5,2.17E-08,6.5,7.88E-08,6.5,3.85E-07,6.5,5.31E-09,,,,,,,,
7,2.43E-09,6,3.87E-09,,,,,7,2.04E-09,7,6.25E-09,7,4.03E-08,,,,,,,,,,
,,,,,,,,,,,,7.5,2.34E-09,,,,,,,,,,

==> data/RM/output_plot256_BER.csv <==
SNR_5G,BER_5G,SNR_P8,BER_P8,SNR_P16,BER_P16,SNR_P32,BER_P32,SNR_SCL8,BER_SCL8,SNR_AED8,BER_AED8,SNR_AED16,BER_AED16,SNR_LDPC_5,BER_LDPC_5,SNR_LDPC_10,BER_LDPC_10,SNR_LDPC_20,BER_LDPC_20,SNR_SC_RM,BER_SC_RM,SNR_SCL8_RM,BER_SCL8_RM
3,2.28E-03,3.5,0.017127607,3.5,0.007205522,3.5,0.003482196,3.5,1.30E-04,3.5,0.001046667,3.5,0.000185298,0,2.36E-01,0,2.37E-01,0,2.37E-01,3.5,0.04554346,3,0.01890892
3.5,6.10E-04,4,2.52E-03,4,0.00079191,4,0.000237094,4,2.57E-05,4,4.65E-05,4,8.08E-06,0.5,2.11E-01,0.5,2.13E-01,0.5,2.13E-01,4,0.01372037,3.5,0.00409972
4,8.92E-05,4.5,1.87E-04,4.50E+00,5.19E-05,4.5,8.15E-06,4.5,5.62E-06,4.5,1.37E-06,4.5,1.01E-07,1,1.78E-01,1,1.80E-01,1,1.75E-01,4.5,2.63E-03,4,4.84E-04
4.5,1.49E-05,5,9.75E-06,5.00E+00,1.29E-06,5,6.72E-08,5,9.65E-07,5,1.25E-08,,,1.5,1.31E-01,1.5,1.27E-01,1.5,1.22E-01,5,3.03E-04,4.5,2.40E-05
5,1.94E-06,5.5,2.78E-07,5.50E+00,1.71E-08,5.2,8.73E-09,5.5,1.27E-07,,,,,2,8.02E-02,2,7.00E-02,2,6.14E-02,5.5,2.19E-05,5,8.17E-07
5.5,2.37E-07,5.8,3.47E-08,,,,,6,1.39E-08,,,,,2.5,3.44E-02,2.5,2.62E-02,2.5,2.00E-02,6,8.97E-07,5.5,1.01E-08
6,2.62E-08,6,4.48E-09,,,,,6.5,2.03E-09,,,,,3,1.02E-02,3,6.31E-03,3,3.76E-03,6.5,2.23E-08,,
6.5,2.65E-09,,,,,,,,,,,,,3.5,1.97E-03,3.5,7.57E-04,3.5,3.63E-04,,,,
,,,,,,,,,,,,,,4,2.51E-04,4,5.94E-05,4,1.75E-05,,,,
,,,,,,,,,,,,,,4.5,2.02E-05,4.5,3.07E-06,4.5,9.20E-07,,,,
,,,,,,,,,,,,,,5,1.45E-06,5,1.34E-07,5,2.72E-08,,,,
,,,,,,,,,,,,,,5.5,9.13E-08,5.5,5.09E-09,5.5,1.21E-09,,,,
,,,,,,,,,,,,,,6,3.62E-09,6,5.10E-10,,,,,,
,,,,,,,,,,,,,,6.5,5.34E-10,,,,,,,,

==> data/SCL-8-CRC11/data.csv <==
EbN0_dB,BER_128_64,FER_128_64,BER_256_128,FER_256_128,BER_256_163,FER_256_163
1.00,,,5.54e-02,3.65e-01,,
1.50,,,1.88e-02,1.41e-01,4.83e-02,4.22e-01
2.00,,,3.56e-03,3.15e-02,1.81e-02,1.72e-01
2.50,,,5.03e-04,4.76e-03,3.89e-03,4.46e-02
3.00,1.21e-03,7.87e-03,4.50e-05,5.05e-04,4.45e-04,5.75e-03
3.50,1.90e-04,1.38e-03,2.00e-06,2.41e-05,2.89e-05,5.22e-04
4.00,2.11e-05,1.63e-04,7.34e-08,1.07e-06,1.41e-06,3.23e-05
4.50,1.34e-06,1.14e-05,1.15e-09,2.13e-08,9.87e-08,2.77e-06
5.00,8.81e-08,8.21e-07,,,5.65e-09,1.64e-07
5.50,3.87e-09,4.88e-08,,,,

==> data/SPAE_Quan_unquan_128/128-64.csv <==
SNR_quan,FER_quan,SNR_unquan,FER_unquan
3.5,0.021,3.5,0.022502
4,0.006497608,4,0.0044506
4.5,0.00094,4.5,0.00109
5,0.000124,5,0.000146
5.5,1.55E-05,5.5,1.775E-05
6,1.342105263E-06,6,1.473684211E-06
6.5,8.40064620355412E-08,6.5,1.1308562197092085E-07


==> data/SPAE_Quan_unquan_256/256-128.csv <==
SNR_quan,FER_quan,SNR_unquan,FER_unquan
3.5,0.0196,3.5,0.019119119
4,0.003354579,4,0.002719291
4.5,0.00014,4.5,0.000126
5,6.5E-06,5,6.5E-06
5.5,1.70000E-07,5.5,1.70000E-07
6,2.79630E-09,6,2.15100E-09


==> data/aed_spae_128_64.csv <==
SNR_5G,FER_5G,SNR_P8,FER_P8,SNR_P16,FER_P16,SNR_P32,FER_P32,SNR_SCL8,FER_SCL8,SNR_LDPC_10,FER_LDPC_10,SNR_LDPC_5,FER_LDPC_5,SNR_LDPC_20,FER_LDPC_20,SNR_AED8,FER_AED8,SNR_AED16,FER_AED16,SNR_SC_23_112,FER_SC_23_112,SNR_SCL8_23_112,FER_SCL8_23_112,SNR_PPV,FER_PPV
3.0,0.0299,3.5,0.022502,4.0,0.001375,4.0,0.00055,3.0,0.0104,3.0,0.0709,3.0,0.1381,3.0,0.0432,3.0,0.00496,4.0,0.0001408,3.50,3.17E-02,3.50,5.69E-04,1,8.47E-02
3.5,0.00766,4.0,0.0044506,4.5,0.000208,4.5,6.8E-05,3.5,0.00321,3.5,0.0227,3.5,0.0552,3.5,0.0106,3.5,0.001306,4.5,1.621E-05,4.00,9.13E-03,4.00,8.09E-05,1.5,2.37E-02
4.0,0.00206,4.5,0.00118,5.0,1.92727272727273E-05,5.0,6.44444444444444E-06,4.0,0.00101,4.0,0.0071,4.0,0.0214,4.0,0.002525,4.0,0.0002078,5.0,3.861E-06,4.50,1.89E-03,4.50,1.84E-05,2,4.35E-03
4.5,0.000469,5.0,0.000158,5.5,1.6260162601626E-06,5.5,8.06451612903226E-07,4.5,0.000287,4.5,0.0014857,4.5,0.00505,4.5,0.00043478,4.5,2.48E-05,5.5,6.249E-07,5.00,3.08E-04,5.00,3.96E-06,2.5,4.87E-04
5.0,0.000103,5.5,2.08E-05,6.0,1.96078431372549E-07,6.0,1.4792899408284E-07,5.0,6.77E-05,5.0,0.00025,5.0,0.0012625,5.0,5.7714E-05,5.0,3.893E-06,6.0,1.37E-07,5.50,4.28E-05,5.50,7.31E-07,3,3.06E-05
5.5,1.71E-05,6.0,1.13636363636364E-06,6.5,3.64583333333333E-08,,,5.5,1.43E-05,5.5,3.8911E-05,5.5,0.00022222,5.5,6.7114E-06,5.5,6.249E-07,,,6.00,2.98E-06,6.00,1.42E-07,3.5,9.85E-07
6.0,3.47E-06,6.5,1.04384133611691E-07,,,,,6.0,2.83E-06,6.0,4.3745E-06,6.0,3.6496E-05,6.0,6.3E-07,6.0,1.39E-07,,,6.50,1.35E-07,,,4,1.46E-08
6.5,4.26E-07,,,,,,,6.5,3.37E-07,6.5,4.4E-07,6.5,4.0833E-06,6.5,4E-08,6.25,7.22245E-08,,,,,,,4.5,9.00E-11
7.0,3.75E-08,,,,,,,7.0,3.25E-08,7.0,5E-08,7.0,4.3E-07,,,,,,,,,,,5,2.02E-13
,,,,,,,,,,,,7.5,3E-08,,,,,,,,,,,,

==> data/aed_spae_256_128.csv <==
SNR_5G,FER_5G,SNR_P8,FER_P8,SNR_P16,FER_P16,SNR_P32,FER_P32,SNR_SCL8,FER_SCL8,SNR_LDPC_10,FER_LDPC_10,SNR_LDPC_5,FER_LDPC_5,SNR_LDPC_20,FER_LDPC_20,SNR_AED8,FER_AED8,SNR_31_57_SC,FER_31_57_SC,SNR_SCL8_23_112,FER_SCL8_23_112,SNR_PPV,FER_PPV
3.0,0.0178,3.5,0.01425,3.5,0.0054,3.5,0.0011777777777777800,3.0,0.0037577050734945500,3.0,0.029,3.0,0.1033,3.0,0.0135,3,0.00151429,3.50,2.27E-02,2.00,8.08E-02,1,5.00E-02
3.5,0.00337,4.0,0.0015333333333333300,4.0,0.00034,4.0,4.93023255813954E-05,3.5,0.0014513280995933600,3.5,0.0036,3.5,0.0269,3.5,0.002,3.5,0.00018182,4.00,6.02E-03,2.50,1.93E-02,1.5,6.31E-03
4.0,0.000685,4.5,0.000108,4.5,1.78571428571429E-05,4.5,1.91011235955056E-06,4.0,0.00036806218973939400,4.0,0.00055,4.0,0.0044333,4.0,0.00014286,4,1.24E-05,4.50,1.01E-03,3.00,3.13E-03,2,3.51E-04
4.5,0.000139,5.0,0.000004990757855822550,5.0,4.65549348230912E-07,5.0,4.296875E-08,4.5,0.000101,4.5,4.1667E-05,4.5,0.00053684,4.5,4.2553E-06,4.5,6.53E-07,5.00,1.31E-04,3.50,3.14E-04,2.5,7.42E-06
5.0,2.47E-05,5.5,0.00000013236439138333800,5.5,1.00732600732601E-08,,,5.0,2.48E-05,5.0,1.4388E-06,5.0,3.7453E-05,5.0,1.5793E-07,5.0,4.85908649173955E-08,5.50,1.18E-05,4.00,2.94E-05,3,5.06E-08
5.5,4.61E-06,,,,,,,5.5,3.89E-06,5.5,6E-08,5.5,1.9936E-06,5.5,8E-09,,,6.00,7.25E-07,4.50,2E-06,3.5,9.34E-11
6.0,8.55E-07,,,,,,,6.0,7.5E-07,,,6.0,8E-08,,,,,6.50,3.23E-08,5.00,9.43E-08,4,3.83E-14
6.5,1.05E-07,,,,,,,6.5,1.46E-07,,,,,,,,,,,,,,

==> data/complexity.csv <==
N,K,SSC,LDPC_5,LDPC_10,LDPC_20,AED-8,SPAE-8,SPAE-16,SPAE-32,FSSCL-8,SSC_N,LDPC_5_N,LDPC_10_N,LDPC_20_N,AED-8_N,SPAE-8_N,SPAE-16_N,SPAE-32_N,FSSCL-8_N
128,64,606,9020,18040,36080,5872,5360,10720,21440,9323,1,14.884488,29.768977,59.537954,9.689769,8.844884,17.689769,35.379538,15.384488
256,128,1292,18040,36080,72160,12384,11360,22720,45440,17943,1,13.962848,27.925697,55.851393,9.585139,8.792570,17.585139,35.170279,13.887771

==> data/failure_rate_aed/polar.csv <==
code_label,N,K,P_max,ebn0_db,status,spae_aed_full_mismatch_rate
polar128,128,64,8,4.5,complete,7.57E-04
polar128,128,64,8,5,complete,9.04E-05
polar128,128,64,8,5.5,complete,1.02E-05
polar128,128,64,8,6,complete,6.93E-07
polar128,128,64,8,6.5,complete,8.23E-08
polar128,128,64,16,4.5,complete,2.69E-04
polar128,128,64,16,5,complete,2.76E-05
polar128,128,64,16,5.5,complete,1.93E-06
polar128,128,64,16,6,complete,1.60E-07
polar128,128,64,32,4.5,complete,5.00E-05
polar128,128,64,32,5,complete,3.63E-06
polar128,128,64,32,5.5,complete,3.30E-07
polar128,128,64,32,6,complete,1.00E-08
polar256,256,128,8,3.5,complete,0.02097129
polar256,256,128,8,4,complete,0.00318102
polar256,256,128,8,4.5,complete,0.00024784
polar256,256,128,8,5,complete,1.80E-05
polar256,256,128,8,5.5,complete,3.36E-07
polar256,256,128,8,6,partial,3.00E-09
polar256,256,128,16,3.5,complete,0.00453596
polar256,256,128,16,4,complete,0.00034413
polar256,256,128,16,4.5,complete,1.42E-05
polar256,256,128,16,5,complete,2.90E-07
polar256,256,128,16,5.5,complete,1.00E-08
polar256,256,128,32,3.5,complete,0.0012684
polar256,256,128,32,4,complete,6.36E-05
polar256,256,128,32,4.5,complete,1.39E-06
polar256,256,128,32,5,complete,6.00E-08


==> data/failure_rate_aed/rm.csv <==
code_label,N,K,P_max,ebn0_db,status,spae_aed_full_mismatch_rate
rm37,128,64,8,3.5,complete,0.008046
rm37,128,64,8,4.0,complete,0.001391747572815534
rm37,128,64,8,4.5,complete,0.0001593241551939925
rm37,128,64,8,5.0,complete,1.125e-05
rm37,128,64,8,5.5,complete,4.7486033519553073e-07
rm37,128,64,16,3.5,complete,0.002434375
rm37,128,64,16,4.0,complete,0.0002774647887323944
rm37,128,64,16,4.5,complete,2.1271186440677967e-05
rm37,128,64,16,5.0,complete,8.452192287374538e-07
rm37,128,64,16,5.5,complete,2.051478432123417e-08
rm37,128,64,32,3.5,complete,0.0007677142857142857
rm37,128,64,32,4.0,complete,5.886792452830189e-05
rm37,128,64,32,4.5,complete,3.969883641341547e-06
rm37,128,64,32,5.0,complete,8.474097508615333e-08
rm37,128,64,32,5.5,complete,1.1819688291180385e-09
rm48,256,163,8,3.5,complete,0.061828
rm48,256,163,8,4.0,complete,0.010654
rm48,256,163,8,4.5,complete,0.0010492307692307693
rm48,256,163,8,5.0,complete,4.8348559381588195e-05
rm48,256,163,8,5.5,complete,1.3898540653231411e-06
rm48,256,163,16,3.5,complete,0.026802
rm48,256,163,16,4.0,complete,0.003011650485436893
rm48,256,163,16,4.5,complete,0.00016
rm48,256,163,16,5.0,complete,3.586800573888092e-06
rm48,256,163,16,5.5,complete,5.268148772521336e-08
rm48,256,163,32,3.5,complete,0.010988
rm48,256,163,32,4.0,complete,0.0007852459016393443
rm48,256,163,32,4.5,complete,2.650602409638554e-05
rm48,256,163,32,5.0,complete,2.587991718426501e-07
rm48,256,163,32,5.5,complete,4.604676970398834e-10


==> data/output_plot256_BER.csv <==
SNR_5G,BER_5G,SNR_P8,BER_P8,SNR_P16,BER_P16,SNR_P32,BER_P32,SNR_SCL8,BER_SCL8,SNR_LDPC_10,BER_LDPC_10,SNR_LDPC_5,BER_LDPC_5,SNR_LDPC_20,BER_LDPC_20,SNR_AED8,BER_AED8,SNR_31_57_SC,BER_31_57_SC,SNR_SCL8_23_112,BER_SCL8_23_112
3,0.00192,3.5,0.003203515625,3.5,0.00113828125,3.5,0.0002440972222222220,3,1.32E-04,3,0.0044531,3,0.0087844,3,0.0024031,3,0.00033058,3.50,2.17E-03,2.00,8.72E-03
3.5,0.000305,4.0,0.0003119140625,4.0,7.08854166666667E-05,4.0,1.14825581395349E-05,3.5,4.76E-05,3.5,0.00051875,3.5,0.0017055,3.5,0.00035117,3.5,3.58E-05,4.00,5.25E-04,2.50,1.70E-03
4,4.86E-05,4.5,0.000023328125,4.5,3.26171875E-06,4.5,3.75702247191011E-07,4.00,1.2E-05,4,7.11E-05,4,0.00031042,4,2.05E-05,4,2.34E-06,4.50,8.37E-05,3.00,2.39E-04
4.5,6.15E-06,5.0,0.0000009660928835489830,5.0,9.93656890130354E-08,5.0,9.0179443359375E-09,4.50,2.99E-06,4.5,6.62E-06,4.5,3.06E-05,4.5,7.01E-07,4.5,1.10E-07,5.00,8.72E-06,3.50,2.22E-05
5,9.32E-07,5.5,0.00000002591324941603950,5.5,1.86011904761905E-09,,,5.00,7.59E-07,5,1.4E-07,5,1.7E-06,5,1.6E-08,5,1.06596209912536E-08,5.50,7.42E-07,4.00,2.08E-06
5.5,1.41E-07,,,,,,,5.50,1.53E-07,5.5,3.05E-09,5.5,6.78E-08,5.5,8.5938E-10,,,6.00,4.63E-08,4.50,1.36E-07
6,2.69E-08,,,,,,,6.00,2.65E-08,,,6,3.83E-09,,,,,6.50,1.98E-09,5.00,5.58E-09
6.5,3.33E-09,,,,,,,6.25,8.28E-09,,,,,,,,,,,,
,,,,,,,,6.50,4.46E-09,,,,,,,,,,,,
,,,,,,,,6.75,1.37E-09,,,,,,,,,,,,

==> data/pareto/latency_snr.csv <==
Code,Decoder,Latency_cycles,Required_EbN0_dB
"RM(3 7) (128 64)",GMC,37,6.10
"RM(3 7) (128 64)",Fast-SCL-8 (FHT+SPC),82,4.84
"RM(3 7) (128 64)",SPAE-8,23,5.35
"RM(3 7) (128 64)",SPAE-16,23,4.95
"RM(3 7) (128 64)",SPAE-32,23,4.65
"RM(3 7) (128 64)",AED-8,38,4.48
"RM(4 8) (256 163)",GMC,77,6.10
"RM(4 8) (256 163)",Fast-SCL-8 (FHT+SPC),173,5.15
"RM(4 8) (256 163)",SPAE-8,40,5.50
"RM(4 8) (256 163)",SPAE-16,40,5.08
"RM(4 8) (256 163)",SPAE-32,40,4.78
"RM(4 8) (256 163)",AED-8,78,4.60
"Polar (128 64)",UPO FSSC,76,6.30
"Polar (128 64)",5G FSSC,79,6.30
"Polar (128 64)",5G Fast-SSCL-SPC-8,116,5.85
"Polar (128 64)",5G Fast-SSCL-SPC-8-CRC11,100,4.92
"Polar (128 64)",UPO Fast-SSCL-SPC-8,121,5.45
"Polar (128 64)",SPAE-8,40,6.03
"Polar (128 64)",SPAE-16,40,5.61
"Polar (128 64)",SPAE-32,40,5.45
"Polar (128 64)",AED-8,77,5.37
"Polar (256 128)",UPO FSSC,77,5.95
"Polar (256 128)",5G FSSC,104,5.95
"Polar (256 128)",5G Fast-SSCL-SPC-8,164,5.55
"Polar (256 128)",5G Fast-SSCL-SPC-8-CRC11,180,4.12
"Polar (256 128)",UPO Fast-SSCL-SPC-8,148,4.50
"Polar (256 128)",SPAE-8,40,5.22
"Polar (256 128)",SPAE-16,40,4.90
"Polar (256 128)",SPAE-32,40,4.59
"Polar (256 128)",AED-8,78,4.39
"Polar (256 163)",5G Fast-SSCL-SPC-8,170,5.91
"Polar (256 163)",5G Fast-SSCL-SPC-8-CRC11,175,4.72

